An Algebraic Quantum Circuit Compression Algorithm for Hamiltonian Simulation

Quantum computing is a promising technology that harnesses the peculiarities of quantum mechanics to deliver computational speedups for some problems that are intractable to solve on a classical computer. Current generation noisy intermediate-scale quantum (NISQ) computers are severely limited in terms of chip size and error rates. Shallow quantum circuits with uncomplicated topologies are essential for successful applications in the NISQ era. Based on matrix analysis, we derive localized circuit transformations to efficiently compress quantum circuits for simulation of certain spin Hamiltonians known as free fermions. The depth of the compressed circuits is independent of simulation time and grows linearly with the number of spins. The proposed numerical circuit compression algorithm behaves backward stable and scales cubically in the number of spins enabling circuit synthesis beyond $\mathcal{O}(10^3)$ spins. The resulting quantum circuits have a simple nearest-neighbor topology, which makes them ideally suited for NISQ devices.

==> fig/ASP-1200.dat <==
1	2.5607e-15
2	2.6785e-15
3	8.4280e-15
4	1.0153e-14
5	9.1409e-15
6	9.1585e-15
7	7.5928e-15
8	9.7401e-15
9	8.7632e-15
10	7.1992e-15
11	1.1033e-14
12	9.7044e-15
13	7.8497e-15
14	1.0507e-14
15	9.8024e-15
16	1.3929e-14
17	1.2377e-14
18	1.3761e-14
19	1.5610e-14
20	1.6253e-14
21	1.6745e-14
22	1.5629e-14
23	1.4560e-14
24	1.7170e-14
25	1.8870e-14
26	1.8491e-14
27	1.9063e-14
28	2.1179e-14
29	2.2438e-14
30	2.0415e-14
31	2.1366e-14
32	2.0382e-14
33	2.7318e-14
34	2.3390e-14
35	2.4465e-14
36	2.6511e-14
37	2.1661e-14
38	2.7244e-14
39	2.6093e-14
40	2.3443e-14
41	2.4735e-14
42	2.7034e-14
43	2.7360e-14
44	2.9595e-14
45	2.6251e-14
46	2.6172e-14
47	2.9356e-14
48	3.0126e-14
49	2.9071e-14
50	3.3753e-14
51	3.4130e-14
52	3.5012e-14
53	3.3817e-14
54	3.4639e-14
55	3.0564e-14
56	3.5474e-14
57	3.2734e-14
58	3.0086e-14
59	3.2370e-14
60	3.5108e-14
61	3.2395e-14
62	3.4393e-14
63	3.5964e-14
64	3.6014e-14
65	3.4852e-14
66	3.7291e-14
67	3.6128e-14
68	4.1417e-14
69	4.1483e-14
70	3.8281e-14
71	4.2624e-14
72	4.6868e-14
73	4.2511e-14
74	4.4033e-14
75	4.0821e-14
76	4.2225e-14
77	4.1244e-14
78	4.7735e-14
79	4.8376e-14
80	5.3176e-14
81	5.0908e-14
82	4.9387e-14
83	4.8371e-14
84	4.7796e-14
85	4.9755e-14
86	4.9932e-14
87	5.1951e-14
88	5.2267e-14
89	5.3861e-14
90	5.4149e-14
91	5.2005e-14
92	4.9737e-14
93	5.3504e-14
94	5.5154e-14
95	5.9882e-14
96	5.6550e-14
97	5.6289e-14
98	6.0240e-14
99	6.1372e-14
100	5.9594e-14
101	6.2254e-14
102	6.2158e-14
103	6.0979e-14
104	6.3181e-14
105	6.2808e-14
106	6.3172e-14
107	6.6883e-14
108	6.5861e-14
109	6.7788e-14
110	6.7258e-14
111	6.8132e-14
112	6.9752e-14
113	6.9743e-14
114	7.1130e-14
115	7.2332e-14
116	7.3550e-14
117	6.8914e-14
118	7.2140e-14
119	7.5301e-14
120	7.1633e-14
121	7.4168e-14
122	7.3492e-14
123	7.6187e-14
124	7.3844e-14
125	7.3974e-14
126	7.4645e-14
127	7.3861e-14
128	7.6814e-14
129	7.7166e-14
130	7.8026e-14
131	8.1058e-14
132	7.9682e-14
133	7.7940e-14
134	7.8910e-14
135	8.0280e-14
136	7.9633e-14
137	7.9803e-14
138	8.1778e-14
139	7.9727e-14
140	7.8476e-14
141	8.3412e-14
142	8.3735e-14
143	7.9692e-14
144	8.3078e-14
145	8.4156e-14
146	8.6808e-14
147	8.4613e-14
148	8.4426e-14
149	8.3894e-14
150	8.7073e-14
151	8.7528e-14
152	8.7739e-14
153	8.8685e-14
154	8.5146e-14
155	8.7674e-14
156	8.7273e-14
157	8.4146e-14
158	8.6812e-14
159	8.8761e-14
160	9.1862e-14
161	8.6007e-14
162	9.0867e-14
163	9.1118e-14
164	8.9648e-14
165	8.9752e-14
166	9.2217e-14
167	9.1427e-14
168	9.5356e-14
169	9.3437e-14
170	9.8158e-14
171	1.0050e-13
172	1.0082e-13
173	1.0086e-13
174	1.0112e-13
175	1.0108e-13
176	1.0294e-13
177	1.0302e-13
178	1.0530e-13
179	1.0865e-13
180	1.0608e-13
181	1.1164e-13
182	1.0775e-13
183	1.1055e-13
184	1.1117e-13
185	1.1241e-13
186	1.1299e-13
187	1.1360e-13
188	1.1521e-13
189	1.1657e-13
190	1.1693e-13
191	1.2193e-13
192	1.2257e-13
193	1.2532e-13
194	1.2675e-13
195	1.2601e-13
196	1.2895e-13
197	1.3084e-13
198	1.3154e-13
199	1.3606e-13
200	1.3472e-13
201	1.3586e-13
202	1.4069e-13
203	1.3974e-13
204	1.4317e-13
205	1.4151e-13
206	1.4152e-13
207	1.4409e-13
208	1.4729e-13
209	1.4413e-13
210	1.4292e-13
211	1.4419e-13
212	1.4642e-13
213	1.4362e-13
214	1.4516e-13
215	1.4666e-13
216	1.4308e-13
217	1.4635e-13
218	1.4435e-13
219	1.4928e-13
220	1.4965e-13
221	1.5093e-13
222	1.4850e-13
223	1.4872e-13
224	1.5014e-13
225	1.4671e-13
226	1.4854e-13
227	1.5360e-13
228	1.5547e-13
229	1.5570e-13
230	1.5691e-13
231	1.5803e-13
232	1.5890e-13
233	1.6187e-13
234	1.5849e-13
235	1.6342e-13
236	1.6536e-13
237	1.6732e-13
238	1.6624e-13
239	1.6523e-13
240	1.6505e-13
241	1.6511e-13
242	1.6614e-13
243	1.6880e-13
244	1.6696e-13
245	1.6708e-13
246	1.7063e-13
247	1.6864e-13
248	1.7138e-13
249	1.7217e-13
250	1.7278e-13
251	1.7772e-13
252	1.7474e-13
253	1.7839e-13
254	1.7618e-13
255	1.7861e-13
256	1.7926e-13
257	1.8033e-13
258	1.8035e-13
259	1.8106e-13
260	1.8393e-13
261	1.8409e-13
262	1.8385e-13
263	1.8758e-13
264	1.8865e-13
265	1.9084e-13
266	1.9090e-13
267	1.9414e-13
268	1.9709e-13
269	2.0237e-13
270	2.0173e-13
271	2.0632e-13
272	2.0732e-13
273	2.0876e-13
274	2.1055e-13
275	2.1661e-13
276	2.1531e-13
277	2.1997e-13
278	2.2052e-13
279	2.2339e-13
280	2.2607e-13
281	2.2930e-13
282	2.3489e-13
283	2.3650e-13
284	2.3924e-13
285	2.4328e-13
286	2.4802e-13
287	2.5330e-13
288	2.4762e-13
289	2.5498e-13
290	2.5737e-13
291	2.6271e-13
292	2.6466e-13
293	2.6832e-13
294	2.7004e-13
295	2.6993e-13
296	2.7355e-13
297	2.7678e-13
298	2.8095e-13
299	2.8219e-13
300	2.8522e-13
301	2.8990e-13
302	2.9349e-13
303	2.9449e-13
304	2.9816e-13
305	2.9821e-13
306	2.9897e-13
307	2.9905e-13
308	2.9588e-13
309	2.9810e-13
310	2.9934e-13
311	2.9830e-13
312	2.9777e-13
313	2.9924e-13
314	3.0068e-13
315	3.0191e-13
316	3.0427e-13
317	3.0512e-13
318	3.0552e-13
319	3.1016e-13
320	3.1096e-13
321	3.0879e-13
322	3.1005e-13
323	3.1192e-13
324	3.0820e-13
325	3.1181e-13
326	3.1314e-13
327	3.1457e-13
328	3.1446e-13
329	3.1478e-13
330	3.1023e-13
331	3.1369e-13
332	3.1373e-13
333	3.1458e-13
334	3.1867e-13
335	3.1684e-13
336	3.1800e-13
337	3.2096e-13
338	3.2282e-13
339	3.2417e-13
340	3.2363e-13
341	3.2361e-13
342	3.2396e-13
343	3.2628e-13
344	3.2617e-13
345	3.2743e-13
346	3.2764e-13
347	3.3031e-13
348	3.3307e-13
349	3.3321e-13
350	3.3213e-13
351	3.3492e-13
352	3.4553e-13
353	3.4667e-13
354	3.4731e-13
355	3.4777e-13
356	3.4963e-13
357	3.4757e-13
358	3.4892e-13
359	3.4767e-13
360	3.4484e-13
361	3.4522e-13
362	3.4625e-13
363	3.4910e-13
364	3.5134e-13
365	3.5167e-13
366	3.5279e-13
367	3.5381e-13
368	3.5522e-13
369	3.5262e-13
370	3.5063e-13
371	3.5237e-13
372	3.5645e-13
373	3.5696e-13
374	3.5931e-13
375	3.6089e-13
376	3.6305e-13
377	3.6344e-13
378	3.6742e-13
379	3.7015e-13
380	3.6862e-13
381	3.7351e-13
382	3.7104e-13
383	3.7096e-13
384	3.6843e-13
385	3.6781e-13
386	3.7245e-13
387	3.7325e-13
388	3.7375e-13
389	3.7607e-13
390	3.7659e-13
391	3.7623e-13
392	3.7878e-13
393	3.7852e-13
394	3.7720e-13
395	3.8027e-13
396	3.8354e-13
397	3.8016e-13
398	3.8122e-13
399	3.7996e-13
400	3.7794e-13
401	3.7884e-13
402	3.7668e-13
403	3.7803e-13
404	3.7648e-13
405	3.7860e-13
406	3.7805e-13
407	3.8121e-13
408	3.8008e-13
409	3.8464e-13
410	3.8702e-13
411	3.9064e-13
412	3.9021e-13
413	3.9378e-13
414	3.9349e-13
415	3.9477e-13
416	3.9626e-13
417	3.9713e-13
418	3.9607e-13
419	3.9750e-13
420	3.9763e-13
421	3.9835e-13
422	3.9774e-13
423	4.0013e-13
424	3.9618e-13
425	4.0059e-13
426	3.9843e-13
427	3.9951e-13
428	3.9591e-13
429	3.9533e-13
430	3.9694e-13
431	3.9648e-13
432	4.0004e-13
433	3.9839e-13
434	4.0151e-13
435	4.0022e-13
436	4.0085e-13
437	3.9995e-13
438	3.9980e-13
439	4.0517e-13
440	4.0383e-13
441	4.0804e-13
442	4.0531e-13
443	4.0721e-13
444	4.0993e-13
445	4.1072e-13
446	4.1231e-13
447	4.1243e-13
448	4.1371e-13
449	4.1576e-13
450	4.1478e-13
451	4.1582e-13
452	4.1484e-13
453	4.1441e-13
454	4.1366e-13
455	4.1270e-13
456	4.1171e-13
457	4.1436e-13
458	4.1074e-13
459	4.0903e-13
460	4.1684e-13
461	4.1411e-13
462	4.1755e-13
463	4.1881e-13
464	4.2120e-13
465	4.2049e-13
466	4.2182e-13
467	4.2034e-13
468	4.2140e-13
469	4.2715e-13
470	4.2513e-13
471	4.2577e-13
472	4.2684e-13
473	4.2792e-13
474	4.2959e-13
475	4.3435e-13
476	4.3693e-13
477	4.3876e-13
478	4.3908e-13
479	4.3913e-13
480	4.4216e-13
481	4.3973e-13
482	4.4298e-13
483	4.4145e-13
484	4.4305e-13
485	4.4177e-13
486	4.4307e-13
487	4.4113e-13
488	4.4106e-13
489	4.4173e-13
490	4.4224e-13
491	4.4351e-13
492	4.4268e-13
493	4.4237e-13
494	4.4094e-13
495	4.4153e-13
496	4.4271e-13
497	4.4076e-13
498	4.4379e-13
499	4.4713e-13
500	4.4915e-13
501	4.4581e-13
502	4.4432e-13
503	4.5064e-13
504	4.4775e-13
505	4.4520e-13
506	4.4331e-13
507	4.4746e-13
508	4.4678e-13
509	4.4499e-13
510	4.4283e-13
511	4.4389e-13
512	4.4872e-13
513	4.4585e-13
514	4.4666e-13
515	4.4558e-13
516	4.4454e-13
517	4.4442e-13
518	4.4127e-13
519	4.4303e-13
520	4.4100e-13
521	4.4360e-13
522	4.4206e-13
523	4.4202e-13
524	4.4467e-13
525	4.4235e-13
526	4.3972e-13
527	4.4241e-13
528	4.4218e-13
529	4.4333e-13
530	4.4295e-13
531	4.4479e-13
532	4.4666e-13
533	4.4831e-13
534	4.4586e-13
535	4.4737e-13
536	4.4512e-13
537	4.4926e-13
538	4.4833e-13
539	4.4505e-13
540	4.4720e-13
541	4.4237e-13
542	4.4309e-13
543	4.4081e-13
544	4.4252e-13
545	4.3981e-13
546	4.4192e-13
547	4.3935e-13
548	4.4137e-13
549	4.3834e-13
550	4.4145e-13
551	4.4055e-13
552	4.4097e-13
553	4.4259e-13
554	4.3866e-13
555	4.4292e-13
556	4.4176e-13
557	4.4396e-13
558	4.4134e-13
559	4.4364e-13
560	4.4364e-13
561	4.4369e-13
562	4.4271e-13
563	4.4284e-13
564	4.4346e-13
565	4.4308e-13
566	4.4336e-13
567	4.4495e-13
568	4.4784e-13
569	4.4387e-13
570	4.4752e-13
571	4.4740e-13
572	4.4843e-13
573	4.4679e-13
574	4.5004e-13
575	4.5062e-13
576	4.5246e-13
577	4.5291e-13
578	4.5490e-13
579	4.5406e-13
580	4.5400e-13
581	4.5539e-13
582	4.5761e-13
583	4.5708e-13
584	4.5879e-13
585	4.5880e-13
586	4.6158e-13
587	4.5817e-13
588	4.5706e-13
589	4.5652e-13
590	4.5722e-13
591	4.5614e-13
592	4.5559e-13
593	4.5807e-13
594	4.5675e-13
595	4.5563e-13
596	4.5659e-13
597	4.5552e-13
598	4.5691e-13
599	4.5674e-13
600	4.5740e-13
601	4.5681e-13
602	4.5639e-13
603	4.5462e-13
604	4.5306e-13
605	4.5181e-13
606	4.5121e-13
607	4.4973e-13
608	4.4940e-13
609	4.5358e-13
610	4.4817e-13
611	4.4981e-13
612	4.4985e-13
613	4.4760e-13
614	4.4828e-13
615	4.4986e-13
616	4.4800e-13
617	4.4878e-13
618	4.4825e-13
619	4.4606e-13
620	4.4755e-13
621	4.4810e-13
622	4.4677e-13
623	4.4439e-13
624	4.4389e-13
625	4.4103e-13
626	4.3894e-13
627	4.4111e-13
628	4.3974e-13
629	4.3854e-13
630	4.4106e-13
631	4.4053e-13
632	4.3723e-13
633	4.3790e-13
634	4.3565e-13
635	4.3414e-13
636	4.3081e-13
637	4.3033e-13
638	4.3143e-13
639	4.2986e-13
640	4.2752e-13
641	4.2863e-13
642	4.2690e-13
643	4.2742e-13
644	4.2662e-13
645	4.2550e-13
646	4.2663e-13
647	4.2560e-13
648	4.2757e-13
649	4.2566e-13
650	4.2567e-13
651	4.2641e-13
652	4.2710e-13
653	4.2598e-13
654	4.2395e-13
655	4.2678e-13
656	4.2798e-13
657	4.2706e-13
658	4.2434e-13
659	4.2529e-13
660	4.2097e-13
661	4.2189e-13
662	4.1821e-13
663	4.2038e-13
664	4.1819e-13
665	4.1799e-13
666	4.1790e-13
667	4.1354e-13
668	4.1680e-13
669	4.1652e-13
670	4.1437e-13
671	4.1484e-13
672	4.1489e-13
673	4.1636e-13
674	4.1198e-13
675	4.1131e-13
676	4.1189e-13
677	4.1409e-13
678	4.1008e-13
679	4.1316e-13
680	4.1234e-13
681	4.1323e-13
682	4.1136e-13
683	4.1354e-13
684	4.0978e-13
685	4.0992e-13
686	4.0762e-13
687	4.0940e-13
688	4.0904e-13
689	4.0984e-13
690	4.1111e-13
691	4.1269e-13
692	4.1399e-13
693	4.1670e-13
694	4.1822e-13
695	4.1809e-13
696	4.2021e-13
697	4.1888e-13
698	4.1976e-13
699	4.1888e-13
700	4.1759e-13
701	4.2122e-13
702	4.1548e-13
703	4.1520e-13
704	4.1751e-13
705	4.1580e-13
706	4.1486e-13
707	4.1558e-13
708	4.1518e-13
709	4.1447e-13
710	4.1354e-13
711	4.1705e-13
712	4.1494e-13
713	4.1788e-13
714	4.2172e-13
715	4.2088e-13
716	4.2146e-13
717	4.2127e-13
718	4.2235e-13
719	4.2396e-13
720	4.2402e-13
721	4.2382e-13
722	4.2758e-13
723	4.2755e-13
724	4.2628e-13
725	4.2585e-13
726	4.2679e-13
727	4.2627e-13
728	4.2565e-13
729	4.2441e-13
730	4.2357e-13
731	4.2465e-13
732	4.1812e-13
733	4.1983e-13
734	4.1752e-13
735	4.1752e-13
736	4.1712e-13
737	4.1847e-13
738	4.1750e-13
739	4.1940e-13
740	4.2168e-13
741	4.1663e-13
742	4.1654e-13
743	4.1562e-13
744	4.1521e-13
745	4.1626e-13
746	4.2030e-13
747	4.1758e-13
748	4.1852e-13
749	4.1761e-13
750	4.1716e-13
751	4.1658e-13
752	4.1823e-13
753	4.1453e-13
754	4.1089e-13
755	4.1214e-13
756	4.1670e-13
757	4.1433e-13
758	4.1532e-13
759	4.1471e-13
760	4.1262e-13
761	4.1296e-13
762	4.0975e-13
763	4.0751e-13
764	4.0802e-13
765	4.0408e-13
766	4.0885e-13
767	4.0694e-13
768	4.0533e-13
769	4.0799e-13
770	4.0840e-13
771	4.0818e-13
772	4.1021e-13
773	4.0888e-13
774	4.0717e-13
775	4.0611e-13
776	4.0718e-13
777	4.0354e-13
778	4.0683e-13
779	4.0379e-13
780	4.0278e-13
781	4.0114e-13
782	4.0032e-13
783	3.9874e-13
784	3.9545e-13
785	4.0207e-13
786	4.0141e-13
787	4.0058e-13
788	3.9999e-13
789	3.9613e-13
790	3.9633e-13
791	3.9717e-13
792	3.9832e-13
793	3.9845e-13
794	3.9810e-13
795	4.0047e-13
796	4.0079e-13
797	4.0251e-13
798	4.0208e-13
799	3.9625e-13
800	3.9859e-13
801	3.9987e-13
802	3.9671e-13
803	3.9838e-13
804	3.9847e-13
805	3.9992e-13
806	4.0073e-13
807	4.0153e-13
808	4.0228e-13
809	3.9475e-13
810	3.9465e-13
811	3.9543e-13
812	3.9647e-13
813	3.9604e-13
814	3.9627e-13
815	3.9721e-13
816	3.9775e-13
817	3.9847e-13
818	3.9777e-13
819	3.9810e-13
820	3.9856e-13
821	3.9953e-13
822	3.9762e-13
823	3.9857e-13
824	3.9855e-13
825	3.9760e-13
826	3.9687e-13
827	3.9510e-13
828	3.9359e-13
829	3.9480e-13
830	3.9651e-13
831	3.9630e-13
832	3.9556e-13
833	3.9554e-13
834	3.9574e-13
835	3.9106e-13
836	3.8977e-13
837	3.8790e-13
838	3.8779e-13
839	3.8697e-13
840	3.8745e-13
841	3.8726e-13
842	3.8901e-13
843	3.8798e-13
844	3.8663e-13
845	3.8089e-13
846	3.7921e-13
847	3.8063e-13
848	3.8032e-13
849	3.8064e-13
850	3.8232e-13
851	3.8346e-13
852	3.8232e-13
853	3.8328e-13
854	3.8425e-13
855	3.8387e-13
856	3.8017e-13
857	3.7853e-13
858	3.7950e-13
859	3.7848e-13
860	3.8107e-13
861	3.8077e-13
862	3.7742e-13
863	3.7758e-13
864	3.7971e-13
865	3.7673e-13
866	3.7788e-13
867	3.7712e-13
868	3.7851e-13
869	3.7977e-13
870	3.7989e-13
871	3.8099e-13
872	3.7922e-13
873	3.8009e-13
874	3.7838e-13
875	3.8038e-13
876	3.8012e-13
877	3.8266e-13
878	3.8118e-13
879	3.8127e-13
880	3.8111e-13
881	3.8278e-13
882	3.8274e-13
883	3.8244e-13
884	3.8327e-13
885	3.8340e-13
886	3.8366e-13
887	3.8289e-13
888	3.8455e-13
889	3.8397e-13
890	3.7556e-13
891	3.7423e-13
892	3.7169e-13
893	3.7060e-13
894	3.7293e-13
895	3.7374e-13
896	3.7409e-13
897	3.7265e-13
898	3.7524e-13
899	3.7892e-13
900	3.7862e-13
901	3.6797e-13
902	3.7109e-13
903	3.7120e-13
904	3.6907e-13
905	3.7125e-13
906	3.7326e-13
907	3.7401e-13
908	3.7318e-13
909	3.7442e-13
910	3.7481e-13
911	3.7286e-13
912	3.7330e-13
913	3.6992e-13
914	3.7089e-13
915	3.6912e-13
916	3.6510e-13
917	3.6266e-13
918	3.5854e-13
919	3.5762e-13
920	3.5417e-13
921	3.5370e-13
922	3.5207e-13
923	3.5190e-13
924	3.4990e-13
925	3.5622e-13
926	3.5572e-13
927	3.5241e-13
928	3.5292e-13
929	3.5190e-13
930	3.5154e-13
931	3.5088e-13
932	3.4756e-13
933	3.4876e-13
934	3.4890e-13
935	3.4828e-13
936	3.4679e-13
937	3.4785e-13
938	3.4861e-13
939	3.4724e-13
940	3.4676e-13
941	3.4428e-13
942	3.4189e-13
943	3.4019e-13
944	3.3888e-13
945	3.4315e-13
946	3.4343e-13
947	3.4647e-13
948	3.5147e-13
949	3.4936e-13
950	3.5262e-13
951	3.5336e-13
952	3.5230e-13
953	3.4530e-13
954	3.4434e-13
955	3.4498e-13
956	3.4648e-13
957	3.4648e-13
958	3.4624e-13
959	3.4907e-13
960	3.4755e-13
961	3.4815e-13
962	3.4529e-13
963	3.4649e-13
964	3.4475e-13
965	3.4637e-13
966	3.4640e-13
967	3.4692e-13
968	3.4758e-13
969	3.4742e-13
970	3.4984e-13
971	3.4773e-13
972	3.4920e-13
973	3.4987e-13
974	3.4954e-13
975	3.4944e-13
976	3.4887e-13
977	3.5039e-13
978	3.4791e-13
979	3.5052e-13
980	3.5111e-13
981	3.5130e-13
982	3.5213e-13
983	3.5471e-13
984	3.5376e-13
985	3.5362e-13
986	3.5249e-13
987	3.5368e-13
988	3.5285e-13
989	3.5188e-13
990	3.5341e-13
991	3.5183e-13
992	3.5134e-13
993	3.5222e-13
994	3.5199e-13
995	3.5451e-13
996	3.5501e-13
997	3.5662e-13
998	3.5636e-13
999	3.5494e-13
1000	3.5538e-13
1001	3.5656e-13
1002	3.5835e-13
1003	3.5864e-13
1004	3.5606e-13
1005	3.5722e-13
1006	3.5875e-13
1007	3.5930e-13
1008	3.6158e-13
1009	3.6010e-13
1010	3.6130e-13
1011	3.6147e-13
1012	3.6244e-13
1013	3.6210e-13
1014	3.6295e-13
1015	3.6301e-13
1016	3.6439e-13
1017	3.6528e-13
1018	3.5941e-13
1019	3.6064e-13
1020	3.6111e-13
1021	3.6224e-13
1022	3.6345e-13
1023	3.6401e-13
1024	3.6466e-13
1025	3.6384e-13
1026	3.6404e-13
1027	3.6691e-13
1028	3.6903e-13
1029	3.6918e-13
1030	3.6453e-13
1031	3.6752e-13
1032	3.7013e-13
1033	3.6803e-13
1034	3.7285e-13
1035	3.7175e-13
1036	3.7279e-13
1037	3.7627e-13
1038	3.7660e-13
1039	3.7979e-13
1040	3.8011e-13
1041	3.8076e-13
1042	3.8167e-13
1043	3.8160e-13
1044	3.8401e-13
1045	3.8333e-13
1046	3.8556e-13
1047	3.8375e-13
1048	3.8495e-13
1049	3.8454e-13
1050	3.8464e-13
1051	3.8709e-13
1052	3.8780e-13
1053	3.8511e-13
1054	3.8390e-13
1055	3.8382e-13
1056	3.8686e-13
1057	3.8436e-13
1058	3.8340e-13
1059	3.8353e-13
1060	3.8666e-13
1061	3.8624e-13
1062	3.8660e-13
1063	3.8612e-13
1064	3.8843e-13
1065	3.9227e-13
1066	3.9570e-13
1067	3.9629e-13
1068	3.9886e-13
1069	3.9992e-13
1070	4.0103e-13
1071	4.0194e-13
1072	4.0305e-13
1073	4.0176e-13
1074	4.0323e-13
1075	4.0823e-13
1076	4.0786e-13
1077	4.0962e-13
1078	4.0815e-13
1079	4.0768e-13
1080	4.0749e-13
1081	4.0778e-13
1082	4.0796e-13
1083	4.0684e-13
1084	4.0572e-13
1085	4.0517e-13
1086	4.0588e-13
1087	4.0527e-13
1088	4.0723e-13
1089	4.0729e-13
1090	4.0955e-13
1091	4.0850e-13
1092	4.0775e-13
1093	4.0646e-13
1094	4.0491e-13
1095	4.0545e-13
1096	4.0624e-13
1097	4.0252e-13
1098	4.0886e-13
1099	4.0574e-13
1100	4.0559e-13
1101	4.0678e-13
1102	4.0643e-13
1103	4.0688e-13
1104	4.0696e-13
1105	4.0994e-13
1106	4.1164e-13
1107	4.0895e-13
1108	4.1194e-13
1109	4.1331e-13
1110	4.1283e-13
1111	4.0727e-13
1112	4.0802e-13
1113	4.1209e-13
1114	4.1262e-13
1115	4.1301e-13
1116	4.1495e-13
1117	4.1577e-13
1118	4.1882e-13
1119	4.1675e-13
1120	4.1792e-13
1121	4.1756e-13
1122	4.1976e-13
1123	4.1776e-13
1124	4.1752e-13
1125	4.2065e-13
1126	4.2104e-13
1127	4.2103e-13
1128	4.2349e-13
1129	4.2463e-13
1130	4.2728e-13
1131	4.2456e-13
1132	4.2617e-13
1133	4.2527e-13
1134	4.2700e-13
1135	4.2543e-13
1136	4.2719e-13
1137	4.2635e-13
1138	4.2776e-13
1139	4.2724e-13
1140	4.2512e-13
1141	4.2528e-13
1142	4.2651e-13
1143	4.2799e-13
1144	4.2825e-13
1145	4.2853e-13
1146	4.2442e-13
1147	4.2775e-13
1148	4.3093e-13
1149	4.3055e-13
1150	4.2997e-13
1151	4.3147e-13
1152	4.3249e-13
1153	4.3596e-13
1154	4.3880e-13
1155	4.3627e-13
1156	4.3811e-13
1157	4.3831e-13
1158	4.4064e-13
1159	4.4163e-13
1160	4.3850e-13
1161	4.4230e-13
1162	4.4252e-13
1163	4.4249e-13
1164	4.3771e-13
1165	4.4138e-13
1166	4.4248e-13
1167	4.4439e-13
1168	4.4640e-13
1169	4.4687e-13
1170	4.4815e-13
1171	4.5019e-13
1172	4.5122e-13
1173	4.5135e-13
1174	4.5007e-13
1175	4.4109e-13
1176	4.4077e-13
1177	4.4121e-13
1178	4.4425e-13
1179	4.4529e-13
1180	4.4930e-13
1181	4.4968e-13
1182	4.5003e-13
1183	4.5232e-13
1184	4.5074e-13
1185	4.4807e-13
1186	4.4896e-13
1187	4.5260e-13
1188	4.5321e-13
1189	4.5760e-13
1190	4.5635e-13
1191	4.5690e-13
1192	4.5852e-13
1193	4.5473e-13
1194	4.5576e-13
1195	4.5729e-13
1196	4.5480e-13
1197	4.5708e-13
1198	4.5750e-13
1199	4.5374e-13
1200	4.5417e-13


==> fig/ASP-240.dat <==
1	1.5233e-15
2	8.3919e-16
3	8.0257e-15
4	6.3484e-15
5	1.0603e-14
6	1.0764e-14
7	1.3713e-14
8	1.1062e-14
9	1.6569e-14
10	1.5419e-14
11	1.4031e-14
12	2.2840e-14
13	2.0677e-14
14	2.2188e-14
15	2.7391e-14
16	2.3839e-14
17	2.8467e-14
18	2.9040e-14
19	2.7322e-14
20	2.7248e-14
21	3.0832e-14
22	3.2957e-14
23	3.8840e-14
24	3.5424e-14
25	3.6223e-14
26	3.7670e-14
27	4.0253e-14
28	4.2174e-14
29	4.3930e-14
30	4.8862e-14
31	4.8179e-14
32	5.0285e-14
33	4.9832e-14
34	5.3594e-14
35	5.4631e-14
36	5.4897e-14
37	5.8277e-14
38	6.0205e-14
39	6.6074e-14
40	6.7098e-14
41	6.4459e-14
42	6.5651e-14
43	7.2316e-14
44	7.0878e-14
45	7.3128e-14
46	7.0568e-14
47	7.0620e-14
48	7.2757e-14
49	7.2976e-14
50	7.7677e-14
51	7.9851e-14
52	7.5913e-14
53	7.7425e-14
54	7.8738e-14
55	8.1956e-14
56	8.2849e-14
57	8.0495e-14
58	8.1084e-14
59	8.5283e-14
60	8.7370e-14
61	8.8065e-14
62	8.8785e-14
63	9.1073e-14
64	9.2794e-14
65	9.2790e-14
66	9.3387e-14
67	9.2006e-14
68	9.6935e-14
69	1.0249e-13
70	9.6980e-14
71	9.8494e-14
72	1.0049e-13
73	1.0050e-13
74	1.0777e-13
75	1.0344e-13
76	1.0168e-13
77	1.0544e-13
78	1.1050e-13
79	1.0492e-13
80	1.1024e-13
81	1.1179e-13
82	1.1264e-13
83	1.1181e-13
84	1.1529e-13
85	1.1696e-13
86	1.1951e-13
87	1.1751e-13
88	1.1702e-13
89	1.1866e-13
90	1.2001e-13
91	1.2512e-13
92	1.2819e-13
93	1.2823e-13
94	1.2824e-13
95	1.3219e-13
96	1.2899e-13
97	1.3354e-13
98	1.3202e-13
99	1.3685e-13
100	1.3836e-13
101	1.4122e-13
102	1.3872e-13
103	1.3893e-13
104	1.4521e-13
105	1.4266e-13
106	1.4482e-13
107	1.4864e-13
108	1.5527e-13
109	1.4925e-13
110	1.5194e-13
111	1.5623e-13
112	1.5448e-13
113	1.4987e-13
114	1.5889e-13
115	1.5668e-13
116	1.6211e-13
117	1.6152e-13
118	1.6138e-13
119	1.6585e-13
120	1.6458e-13
121	1.6618e-13
122	1.6574e-13
123	1.6504e-13
124	1.6525e-13
125	1.6610e-13
126	1.6384e-13
127	1.6779e-13
128	1.6478e-13
129	1.6762e-13
130	1.7098e-13
131	1.6653e-13
132	1.6549e-13
133	1.6688e-13
134	1.6815e-13
135	1.7049e-13
136	1.6757e-13
137	1.6603e-13
138	1.6810e-13
139	1.6758e-13
140	1.7291e-13
141	1.6840e-13
142	1.7289e-13
143	1.7480e-13
144	1.7119e-13
145	1.6838e-13
146	1.7173e-13
147	1.7456e-13
148	1.7270e-13
149	1.7487e-13
150	1.7101e-13
151	1.7412e-13
152	1.7069e-13
153	1.7584e-13
154	1.7017e-13
155	1.7100e-13
156	1.6832e-13
157	1.7616e-13
158	1.7414e-13
159	1.7435e-13
160	1.7539e-13
161	1.7061e-13
162	1.7536e-13
163	1.7587e-13
164	1.7766e-13
165	1.7756e-13
166	1.7635e-13
167	1.7840e-13
168	1.7571e-13
169	1.7656e-13
170	1.7605e-13
171	1.7533e-13
172	1.7625e-13
173	1.7695e-13
174	1.7731e-13
175	1.7708e-13
176	1.8204e-13
177	1.8050e-13
178	1.8414e-13
179	1.8058e-13
180	1.7877e-13
181	1.8163e-13
182	1.8249e-13
183	1.8401e-13
184	1.7812e-13
185	1.7937e-13
186	1.8214e-13
187	1.8007e-13
188	1.8069e-13
189	1.8317e-13
190	1.7934e-13
191	1.8609e-13
192	1.8313e-13
193	1.8440e-13
194	1.8467e-13
195	1.8846e-13
196	1.8168e-13
197	1.8774e-13
198	1.8467e-13
199	1.8561e-13
200	1.8338e-13
201	1.8315e-13
202	1.8291e-13
203	1.8541e-13
204	1.8541e-13
205	1.8702e-13
206	1.8497e-13
207	1.8734e-13
208	1.8526e-13
209	1.8731e-13
210	1.8501e-13
211	1.8626e-13
212	1.8992e-13
213	1.8557e-13
214	1.9014e-13
215	1.8930e-13
216	1.8936e-13
217	1.8892e-13
218	1.8932e-13
219	1.8906e-13
220	1.8727e-13
221	1.9153e-13
222	1.8877e-13
223	1.8898e-13
224	1.9043e-13
225	1.9363e-13
226	1.8999e-13
227	1.9407e-13
228	1.9153e-13
229	1.8973e-13
230	1.8873e-13
231	1.8974e-13
232	1.9394e-13
233	1.9007e-13
234	1.9305e-13
235	1.9267e-13
236	1.9048e-13
237	1.9271e-13
238	1.9418e-13
239	1.9193e-13
240	1.9790e-13


==> fig/TFXY-error-10q.dat <==
    1 1.4484e-13
    2 2.0312e-13
    3 2.1355e-13
    4 2.5332e-13
    5 2.3722e-13
    6 3.2838e-13
    7 4.0403e-13
    8 3.3409e-13
    9 3.9166e-13
   10 4.1863e-13
   13 4.4029e-13
   16 4.3483e-13
   20 4.1664e-13
   25 5.7936e-13
   32 5.1505e-13
   40 6.4496e-13
   50 7.1920e-13
   63 8.1133e-13
   79 8.7147e-13
  100 1.2186e-12
  126 1.2817e-12
  158 1.5710e-12
  200 1.7115e-12
  251 1.9183e-12
  316 2.4163e-12
  398 2.3210e-12
  501 2.3126e-12
  631 3.1223e-12
  794 3.2404e-12
 1000 3.5381e-12
 1259 4.5696e-12
 1585 4.6340e-12
 1995 5.4785e-12
 2512 6.0969e-12
 3162 5.9490e-12
 3981 7.0481e-12
 5012 9.4215e-12
 6310 1.0962e-11
 7943 1.1667e-11
10000 1.0202e-11


==> fig/TFXY-error-12q.dat <==
    1   1.e-12
    2   1.e-12
    4   1.e-12
    8   1.e-12
    16   1.e-12
    32   1.e-12
    64   1.e-12
    128   1.e-12
    256   1.e-12
    512   1.e-12

==> fig/TFXY-error-14q.dat <==
    1   1.e-11
    2   1.e-11
    4   1.e-11
    8   1.e-11
    16   1.e-11
    32   1.e-11
    64   1.e-11
    128   1.e-11
    256   1.e-11
    512   1.e-11

==> fig/TFXY-error-6q.dat <==
    1 2.0616e-14
    2 2.6330e-14
    3 2.5952e-14
    4 3.1090e-14
    5 3.3552e-14
    6 3.5809e-14
    7 4.7461e-14
    8 4.2192e-14
    9 4.2326e-14
   10 4.5787e-14
   13 4.8413e-14
   16 5.3458e-14
   20 6.7855e-14
   25 7.2340e-14
   32 7.2738e-14
   40 8.9541e-14
   50 1.0469e-13
   63 8.7463e-14
   79 1.0877e-13
  100 1.3452e-13
  126 1.6620e-13
  158 1.8033e-13
  200 2.2477e-13
  251 2.1834e-13
  316 2.3288e-13
  398 2.7790e-13
  501 3.0596e-13
  631 3.0468e-13
  794 4.4040e-13
 1000 4.2918e-13
 1259 4.7323e-13
 1585 4.7048e-13
 1995 6.5581e-13
 2512 7.8959e-13
 3162 1.0726e-12
 3981 1.0874e-12
 5012 1.3569e-12
 6310 1.6878e-12
 7943 1.7664e-12
10000 2.3492e-12


==> fig/TFXY-error-8q.dat <==
    1 7.3100e-14
    2 7.6086e-14
    3 8.9372e-14
    4 1.1383e-13
    5 1.2734e-13
    6 1.3933e-13
    7 1.6300e-13
    8 1.6304e-13
    9 1.8433e-13
   10 2.1407e-13
   13 1.6558e-13
   16 1.7059e-13
   20 1.9461e-13
   25 1.8217e-13
   32 2.5938e-13
   40 2.7152e-13
   50 3.3825e-13
   63 3.2784e-13
   79 3.5324e-13
  100 4.4582e-13
  126 5.4132e-13
  158 5.9992e-13
  200 6.2091e-13
  251 7.6556e-13
  316 8.8217e-13
  398 9.6591e-13
  501 9.9741e-13
  631 1.0141e-12
  794 1.2028e-12
 1000 1.4520e-12
 1259 1.6286e-12
 1585 1.7005e-12
 1995 2.2854e-12
 2512 2.6635e-12
 3162 2.9744e-12
 3981 3.0151e-12
 5012 3.7074e-12
 6310 3.6159e-12
 7943 4.2962e-12
10000 5.4273e-12


==> fig/TFXY-merge-timestep.dat <==
    2   3.7119e-05
    3   3.7384e-05
    4   3.8338e-05
    5   4.1141e-05
    6   4.4082e-05
    7   4.7566e-05
    8   5.0342e-05
    9   5.3322e-05
   10   5.6422e-05
   13   6.4771e-05
   16   7.3239e-05
   20   8.5707e-05
   25   1.0043e-04
   32   1.2134e-04
   40   1.4556e-04
   50   1.7447e-04
   63   2.1394e-04
   79   2.6573e-04
  100   3.2915e-04
  126   4.2427e-04
  158   5.1630e-04
  200   6.9479e-04
  251   9.0278e-04
  316   1.9814e-03
  398   2.6192e-03
  501   3.4872e-03
  631   6.2406e-03
  794   1.0130e-02
 1000   1.3747e-02
 1259   2.1145e-02
 1585   3.4122e-02
 1995   5.3376e-02
 2512   8.7712e-02
 3162   1.4345e-01
 3981   2.1525e-01
 5012   3.2466e-01
 6310   5.2420e-01
 7943   8.1569e-01
10000   1.3007e+00


==> fig/TFXY-square2triangle.dat <==
    2   3.7934e-05
    4   4.0865e-05
    6   5.1657e-05
    8   7.4949e-05
   10   1.1633e-04
   12   1.8117e-04
   16   3.9377e-04
   20   7.4573e-04
   25   1.4690e-03
   32   3.1630e-03
   40   6.1492e-03
   50   1.1902e-02
   63   2.3365e-02
   79   4.5888e-02
  100   9.3207e-02
  126   1.8312e-01
  158   3.6138e-01
  200   7.3555e-01
  251   1.4568e+00
  316   2.9264e+00
  398   5.8670e+00
  501   1.1738e+01
  631   2.3485e+01
  794   4.7150e+01
 1000   9.5788e+01


==> fig/TFXY-triangle2square.dat <==
    2   3.7246e-05
    4   4.0468e-05
    6   5.1273e-05
    8   7.5617e-05
   10   1.1823e-04
   12   1.8501e-04
   16   4.0079e-04
   20   7.7976e-04
   25   1.5206e-03
   32   3.2656e-03
   40   6.2972e-03
   50   1.2130e-02
   63   2.3761e-02
   79   4.6650e-02
  100   9.5030e-02
  126   1.8902e-01
  158   3.7303e-01
  200   7.5921e-01
  251   1.5041e+00
  316   3.0269e+00
  398   6.0668e+00
  501   1.2123e+01
  631   2.4404e+01
  794   4.9581e+01
 1000   1.0286e+02


==> fig/XY-error-10q.dat <==
    1 1.8760e-13
    2 1.7717e-13
    3 2.0878e-13
    4 2.2032e-13
    5 2.2591e-13
    6 2.4929e-13
    7 2.4514e-13
    8 2.8753e-13
    9 3.4442e-13
   10 3.4980e-13
   13 4.1427e-13
   16 4.7004e-13
   20 5.4445e-13
   25 6.2343e-13
   32 6.4195e-13
   40 6.1790e-13
   50 6.7237e-13
   63 9.1463e-13
   79 1.0214e-12
  100 9.4884e-13
  126 1.2114e-12
  158 1.7280e-12
  200 1.6126e-12
  251 1.5114e-12
  316 1.6489e-12
  398 1.7926e-12
  501 2.0200e-12
  631 2.2397e-12
  794 2.5066e-12
 1000 2.8799e-12
 1259 3.1342e-12
 1585 3.9799e-12
 1995 3.8746e-12
 2512 3.8768e-12
 3162 5.0919e-12
 3981 6.2082e-12
 5012 6.4529e-12
 6310 7.5847e-12
 7943 8.5838e-12
10000 1.2097e-11


==> fig/XY-error-12q.dat <==
    1 1.9041e-13
    2 2.9276e-13
    3 1.9847e-13
    4 4.1643e-13
    5 5.8747e-13
    6 4.8415e-13
    7 3.9911e-13
    8 4.9115e-13
    9 5.0998e-13
   10 2.6440e-13
   13 4.9778e-13
   16 9.9239e-13
   20 9.3318e-13
   25 1.0602e-12
   32 1.0448e-12
   40 1.0078e-12
   50 9.9532e-13
   63 1.5394e-12
   79 8.7325e-13
  100 1.1625e-12
  126 1.4445e-12
  158 1.7660e-12
  200 1.3178e-12
  251 1.9059e-12
  316 1.9495e-12
  398 1.9216e-12
  501 2.5623e-12
  631 3.0691e-12
  794 2.1368e-12
 1000 2.7899e-12
 1259 3.6460e-12
 1585 4.1256e-12
 1995 4.7947e-12
 2512 4.7287e-12
 3162 4.8309e-12
 3981 5.8968e-12
 5012 7.2363e-12
 6310 8.0711e-12
 7943 1.2069e-11
10000 2.0437e-11


==> fig/XY-error-14q.dat <==
    1   1.e-11
    2   1.e-11
    4   1.e-11
    8   1.e-11
    16   1.e-11
    32   1.e-11
    64   1.e-11
    128   1.e-11
    256   1.e-11
    512   1.e-11

==> fig/XY-error-6q.dat <==
    1 1.7698e-14
    2 2.5725e-14
    3 4.2223e-14
    4 2.8466e-14
    5 3.9438e-14
    6 3.4296e-14
    7 4.1166e-14
    8 4.0303e-14
    9 3.7985e-14
   10 5.3532e-14
   13 5.4315e-14
   16 6.6112e-14
   20 5.8879e-14
   25 7.0220e-14
   32 7.7205e-14
   40 8.2208e-14
   50 8.4474e-14
   63 1.0076e-13
   79 1.2500e-13
  100 1.2784e-13
  126 1.3690e-13
  158 1.5444e-13
  200 2.0758e-13
  251 2.2093e-13
  316 2.9003e-13
  398 2.7145e-13
  501 2.7871e-13
  631 2.6448e-13
  794 2.9833e-13
 1000 3.4933e-13
 1259 4.3031e-13
 1585 4.4495e-13
 1995 5.4088e-13
 2512 6.2281e-13
 3162 7.1656e-13
 3981 8.8091e-13
 5012 1.0516e-12
 6310 8.8696e-13
 7943 1.0223e-12
10000 1.0947e-12


==> fig/XY-error-8q.dat <==
    1 5.9989e-14
    2 5.3359e-14
    3 6.8969e-14
    4 7.4239e-14
    5 9.0537e-14
    6 1.2600e-13
    7 1.3250e-13
    8 1.3424e-13
    9 1.1867e-13
   10 1.2613e-13
   13 1.4541e-13
   16 2.1494e-13
   20 1.7495e-13
   25 1.8946e-13
   32 2.3664e-13
   40 2.4687e-13
   50 2.4564e-13
   63 2.3516e-13
   79 3.7055e-13
  100 3.3412e-13
  126 4.0334e-13
  158 4.2601e-13
  200 5.9937e-13
  251 6.2949e-13
  316 7.3965e-13
  398 8.1685e-13
  501 9.0533e-13
  631 8.8217e-13
  794 9.6322e-13
 1000 1.0890e-12
 1259 1.1274e-12
 1585 1.4429e-12
 1995 1.7084e-12
 2512 1.8280e-12
 3162 1.6602e-12
 3981 2.3018e-12
 5012 3.0114e-12
 6310 2.7113e-12
 7943 3.6429e-12
10000 3.6002e-12


==> fig/XY-merge-timestep.dat <==
    2   3.6884e-05
    3   3.7083e-05
    4   3.7239e-05
    5   3.7456e-05
    6   3.7637e-05
    7   3.8703e-05
    8   3.9594e-05
    9   4.1532e-05
   10   4.2068e-05
   13   4.5859e-05
   16   4.9460e-05
   20   5.6433e-05
   25   6.4531e-05
   32   7.6780e-05
   40   9.0754e-05
   50   1.0975e-04
   63   1.3262e-04
   79   1.6729e-04
  100   1.9405e-04
  126   2.4744e-04
  158   3.1440e-04
  200   4.1097e-04
  251   5.2243e-04
  316   7.3327e-04
  398   9.2617e-04
  501   1.1548e-03
  631   1.5400e-03
  794   2.0164e-03
 1000   2.3996e-03
 1259   3.3374e-03
 1585   4.5140e-03
 1995   6.4151e-03
 2512   9.8950e-03
 3162   1.8456e-02
 3981   3.4217e-02
 5012   5.4144e-02
 6310   8.7267e-02
 7943   1.4048e-01
10000   2.1914e-01


==> fig/XY-square2triangle.dat <==
    2   3.7328e-05
    4   3.8004e-05
    6   3.9830e-05
    8   4.3155e-05
   10   4.8901e-05
   12   5.6740e-05
   16   8.5210e-05
   20   1.2794e-04
   25   2.0307e-04
   32   4.2354e-04
   40   8.0368e-04
   50   1.5421e-03
   63   3.1713e-03
   79   6.0269e-03
  100   1.0944e-02
  126   2.1043e-02
  158   4.0484e-02
  200   8.1712e-02
  251   1.6001e-01
  316   3.1812e-01
  398   6.3718e-01
  501   1.2916e+00
  631   2.6197e+00
  794   5.2061e+00
 1000   1.0783e+01
 1259   2.2563e+01
 1585   4.7630e+01
 1995   1.0050e+02


==> fig/XY-triangle2square.dat <==
    2   3.7646e-05
    4   3.8344e-05
    6   4.0294e-05
    8   4.3718e-05
   10   4.9075e-05
   12   5.6766e-05
   16   8.5571e-05
   20   1.3190e-04
   25   2.0266e-04
   32   4.2856e-04
   40   8.1794e-04
   50   1.5839e-03
   63   3.1377e-03
   79   5.8347e-03
  100   9.9462e-03
  126   2.0307e-02
  158   3.9698e-02
  200   7.9822e-02
  251   1.5543e-01
  316   3.1012e-01
  398   6.2125e-01
  501   1.2603e+00
  631   2.5296e+00
  794   5.1518e+00
 1000   1.0710e+01
 1259   2.2171e+01
 1585   4.6963e+01
 1995   9.4252e+01

